SCE-MAE: Selective Correspondence Enhancement with Masked Autoencoder for Self-Supervised Landmark Estimation

Self-supervised landmark estimation is a challenging task that demands the formation of locally distinct feature representations to identify sparse facial landmarks in the absence of annotated data. To tackle this task, existing state-of-the-art (SOTA) methods (1) extract coarse features from backbones that are trained with instance-level self-supervised learning (SSL) paradigms, which neglect the dense prediction nature of the task, (2) aggregate them into memory-intensive hypercolumn formations, and (3) supervise lightweight projector networks to naively establish full local correspondences among all pairs of spatial features. In this paper, we introduce SCE-MAE, a framework that (1) leverages the MAE, a region-level SSL method that naturally better suits the landmark prediction task, (2) operates on the vanilla feature map instead of on expensive hypercolumns, and (3) employs a Correspondence Approximation and Refinement Block (CARB) that utilizes a simple density peak clustering algorithm and our proposed Locality-Constrained Repellence Loss to directly hone only select local correspondences. We demonstrate through extensive experiments that SCE-MAE is highly effective and robust, outperforming existing SOTA methods by large margins of approximately 20%-44% on the landmark matching and approximately 9%-15% on the landmark detection tasks.

==> main_bib_backup.txt <==
@String(PAMI = {IEEE Trans. Pattern Anal. Mach. Intell.})
@String(IJCV = {Int. J. Comput. Vis.})
@String(CVPR= {IEEE Conf. Comput. Vis. Pattern Recog.})
@String(ICCV= {Int. Conf. Comput. Vis.})
@String(ECCV= {Eur. Conf. Comput. Vis.})
@String(NIPS= {Adv. Neural Inform. Process. Syst.})
@String(ICPR = {Int. Conf. Pattern Recog.})
@String(BMVC= {Brit. Mach. Vis. Conf.})
@String(TOG= {ACM Trans. Graph.})
@String(TIP  = {IEEE Trans. Image Process.})
@String(TVCG  = {IEEE Trans. Vis. Comput. Graph.})
@String(TMM  = {IEEE Trans. Multimedia})
@String(ACMMM= {ACM Int. Conf. Multimedia})
@String(ICME = {Int. Conf. Multimedia and Expo})
@String(ICASSP=	{ICASSP})
@String(ICIP = {IEEE Int. Conf. Image Process.})
@String(ACCV  = {ACCV})
@String(ICLR = {Int. Conf. Learn. Represent.})
@String(IJCAI = {IJCAI})
@String(PR   = {Pattern Recognition})
@String(AAAI = {AAAI})
@String(CVPRW= {IEEE Conf. Comput. Vis. Pattern Recog. Worksh.})
@String(CSVT = {IEEE Trans. Circuit Syst. Video Technol.})

@String(SPL	= {IEEE Sign. Process. Letters})
@String(VR   = {Vis. Res.})
@String(JOV	 = {J. Vis.})
@String(TVC  = {The Vis. Comput.})
@String(JCST  = {J. Comput. Sci. Tech.})
@String(CGF  = {Comput. Graph. Forum})
@String(CVM = {Computational Visual Media})


@String(PAMI  = {IEEE TPAMI})
@String(IJCV  = {IJCV})
@String(CVPR  = {CVPR})
@String(ICCV  = {ICCV})
@String(ECCV  = {ECCV})
@String(NIPS  = {NeurIPS})
@String(ICPR  = {ICPR})
@String(BMVC  =	{BMVC})
@String(TOG   = {ACM TOG})
@String(TIP   = {IEEE TIP})
@String(TVCG  = {IEEE TVCG})
@String(TCSVT = {IEEE TCSVT})
@String(TMM   =	{IEEE TMM})
@String(ACMMM = {ACM MM})
@String(ICME  =	{ICME})
@String(ICASSP=	{ICASSP})
@String(ICIP  = {ICIP})
@String(ACCV  = {ACCV})
@String(ICLR  = {ICLR})
@String(IJCAI = {IJCAI})
@String(PR = {PR})
@String(AAAI = {AAAI})
@String(CVPRW= {CVPRW})
@String(CSVT = {IEEE TCSVT})



@misc{Authors14,
 author = {FirstName LastName},
 title = {The frobnicatable foo filter},
 note = {Face and Gesture submission ID 324. Supplied as supplemental material {\tt fg324.pdf}},
 year = 2014
}

@misc{Authors14b,
 author = {FirstName LastName},
 title = {Frobnication tutorial},
 note = {Supplied as supplemental material {\tt tr.pdf}},
 year = 2014
}

@article{Alpher02,
author = {FirstName Alpher},
title = {Frobnication},
journal = PAMI,
volume = 12,
number = 1,
pages = {234--778},
year = 2002
}

@article{Alpher03,
author = {FirstName Alpher and  FirstName Fotheringham-Smythe},
title = {Frobnication revisited},
journal = {Journal of Foo},
volume = 13,
number = 1,
pages = {234--778},
year = 2003
}

@article{Alpher04,
author = {FirstName Alpher and FirstName Fotheringham-Smythe and FirstName Gamow},
title = {Can a machine frobnicate?},
journal = {Journal of Foo},
volume = 14,
number = 1,
pages = {234--778},
year = 2004
}

@inproceedings{Alpher05,
author = {FirstName Alpher and FirstName Gamow},
title = {Can a computer frobnicate?},
booktitle = CVPR,
pages = {234--778},
year = 2005
}


@inproceedings{li2023correlational,
  title={Correlational Image Modeling for Self-Supervised Visual Pre-Training},
  author={Li, Wei and Xie, Jiahao and Loy, Chen Change},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={15105--15115},
  year={2023}
}

@inproceedings{RotNet,
  title={Unsupervised Representation Learning by Predicting Image Rotations},
  author={Gidaris, Spyros and Singh, Praveer and Komodakis, Nikos},
  booktitle={International Conference on Learning Representations},
  year={2018}
}

@inproceedings{Jigsaw,
  title={Unsupervised learning of visual representations by solving jigsaw puzzles},
  author={Noroozi, Mehdi and Favaro, Paolo},
  booktitle={European conference on computer vision},
  pages={69--84},
  year={2016},
  organization={Springer}
}

@inproceedings{Jigsaw++,
  title={Boosting self-supervised learning via knowledge transfer},
  author={Noroozi, Mehdi and Vinjimoor, Ananth and Favaro, Paolo and Pirsiavash, Hamed},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={9359--9367},
  year={2018}
}

@inproceedings{MOCO,
  title={Momentum contrast for unsupervised visual representation learning},
  author={He, Kaiming and Fan, Haoqi and Wu, Yuxin and Xie, Saining and Girshick, Ross},
  booktitle={Proceedings of the IEEE/CVF conference on computer vision and pattern recognition},
  pages={9729--9738},
  year={2020}
}

@article{MOCOv2,
  title={Improved baselines with momentum contrastive learning},
  author={Chen, Xinlei and Fan, Haoqi and Girshick, Ross and He, Kaiming},
  journal={arXiv preprint arXiv:2003.04297},
  year={2020}
}

@InProceedings{MOCOv3,
    author    = {Chen, Xinlei and Xie, Saining and He, Kaiming},
    title     = {An Empirical Study of Training Self-Supervised Vision Transformers},
    booktitle = {Proceedings of the IEEE/CVF International Conference on Computer Vision (ICCV)},
    month     = {October},
    year      = {2021},
    pages     = {9640-9649}
}

@inproceedings{SimCLR,
  title={A simple framework for contrastive learning of visual representations},
  author={Chen, Ting and Kornblith, Simon and Norouzi, Mohammad and Hinton, Geoffrey},
  booktitle={International conference on machine learning},
  pages={1597--1607},
  year={2020},
  organization={PMLR}
}

@inproceedings{DINO,
  title={Emerging properties in self-supervised vision transformers},
  author={Caron, Mathilde and Touvron, Hugo and Misra, Ishan and J{\'e}gou, Herv{\'e} and Mairal, Julien and Bojanowski, Piotr and Joulin, Armand},
  booktitle={Proceedings of the IEEE/CVF international conference on computer vision},
  pages={9650--9660},
  year={2021}
}

@article{DINOv2,
  title={Dinov2: Learning robust visual features without supervision},
  author={Oquab, Maxime and Darcet, Timoth{\'e}e and Moutakanni, Th{\'e}o and Vo, Huy and Szafraniec, Marc and Khalidov, Vasil and Fernandez, Pierre and Haziza, Daniel and Massa, Francisco and El-Nouby, Alaaeldin and others},
  journal={arXiv preprint arXiv:2304.07193},
  year={2023}
}

@inproceedings{DenseCL,
  title={Dense contrastive learning for self-supervised visual pre-training},
  author={Wang, Xinlong and Zhang, Rufeng and Shen, Chunhua and Kong, Tao and Li, Lei},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={3024--3033},
  year={2021}
}

@article{BYOL,
  title={Bootstrap your own latent-a new approach to self-supervised learning},
  author={Grill, Jean-Bastien and Strub, Florian and Altch{\'e}, Florent and Tallec, Corentin and Richemond, Pierre and Buchatskaya, Elena and Doersch, Carl and Avila Pires, Bernardo and Guo, Zhaohan and Gheshlaghi Azar, Mohammad and others},
  journal={Advances in neural information processing systems},
  volume={33},
  pages={21271--21284},
  year={2020}
}

@inproceedings{VICReg,
  title={VICReg: Variance-Invariance-Covariance Regularization for Self-Supervised Learning},
  author={Bardes, Adrien and Ponce, Jean and LeCun, Yann},
  booktitle={International Conference on Learning Representations},
  year={2021}
}

@article{InfoNCE,
  title={Representation learning with contrastive predictive coding},
  author={Oord, Aaron van den and Li, Yazhe and Vinyals, Oriol},
  journal={arXiv preprint arXiv:1807.03748},
  year={2018}
}

@article{NT-Xent,
  title={Improved deep metric learning with multi-class n-pair loss objective},
  author={Sohn, Kihyuk},
  journal={Advances in neural information processing systems},
  volume={29},
  year={2016}
}

@inproceedings{SCRL,
  title={Spatially consistent representation learning},
  author={Roh, Byungseok and Shin, Wuhyun and Kim, Ildoo and Kim, Sungwoong},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={1144--1153},
  year={2021}
}

@InProceedings{SimMoCo,
    author    = {Zhang, Chaoning and Zhang, Kang and Pham, Trung X. and Niu, Axi and Qiao, Zhinan and Yoo, Chang D. and Kweon, In So},
    title     = {Dual Temperature Helps Contrastive Learning Without Many Negative Samples: Towards Understanding and Simplifying MoCo},
    booktitle = {Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition (CVPR)},
    month     = {June},
    year      = {2022},
    pages     = {14441-14450}
}

@article{VADeR,
  title={Unsupervised learning of dense visual representations},
  author={O Pinheiro, Pedro O and Almahairi, Amjad and Benmalek, Ryan and Golemo, Florian and Courville, Aaron C},
  journal={Advances in Neural Information Processing Systems},
  volume={33},
  pages={4489--4500},
  year={2020}
}

@article{GPT3,
  title={Language models are few-shot learners},
  author={Brown, Tom and Mann, Benjamin and Ryder, Nick and Subbiah, Melanie and Kaplan, Jared D and Dhariwal, Prafulla and Neelakantan, Arvind and Shyam, Pranav and Sastry, Girish and Askell, Amanda and others},
  journal={Advances in neural information processing systems},
  volume={33},
  pages={1877--1901},
  year={2020}
}

@article{BERT,
  title={Bert: Pre-training of deep bidirectional transformers for language understanding},
  author={Devlin, Jacob and Chang, Ming-Wei and Lee, Kenton and Toutanova, Kristina},
  journal={arXiv preprint arXiv:1810.04805},
  year={2018}
}

@inproceedings{ViT,
title={An Image is Worth 16x16 Words: Transformers for Image Recognition at Scale},
author={Alexey Dosovitskiy and Lucas Beyer and Alexander Kolesnikov and Dirk Weissenborn and Xiaohua Zhai and Thomas Unterthiner and Mostafa Dehghani and Matthias Minderer and Georg Heigold and Sylvain Gelly and Jakob Uszkoreit and Neil Houlsby},
booktitle={International Conference on Learning Representations},
year={2021},
url={https://openreview.net/forum?id=YicbFdNTTy}
}

@inproceedings{MAE,
  title={Masked autoencoders are scalable vision learners},
  author={He, Kaiming and Chen, Xinlei and Xie, Saining and Li, Yanghao and Doll{\'a}r, Piotr and Girshick, Ross},
  booktitle={Proceedings of the IEEE/CVF conference on computer vision and pattern recognition},
  pages={16000--16009},
  year={2022}
}

@inproceedings{understandingMAE,
  title={Understanding Masked Autoencoders via Hierarchical Latent Variable Models},
  author={Kong, Lingjing and Ma, Martin Q and Chen, Guangyi and Xing, Eric P and Chi, Yuejie and Morency, Louis-Philippe and Zhang, Kun},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={7918--7928},
  year={2023}
}

@inproceedings{BEiT,
  title={BEiT: BERT Pre-Training of Image Transformers},
  author={Bao, Hangbo and Dong, Li and Piao, Songhao and Wei, Furu},
  booktitle={International Conference on Learning Representations},
  year={2021}
}

@inproceedings{iBOT,
  title={Image BERT Pre-training with Online Tokenizer},
  author={Zhou, Jinghao and Wei, Chen and Wang, Huiyu and Shen, Wei and Xie, Cihang and Yuille, Alan and Kong, Tao},
  booktitle={International Conference on Learning Representations},
  year={2021}
}

@inproceedings{SimMIM,
  title={Simmim: A simple framework for masked image modeling},
  author={Xie, Zhenda and Zhang, Zheng and Cao, Yue and Lin, Yutong and Bao, Jianmin and Yao, Zhuliang and Dai, Qi and Hu, Han},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={9653--9663},
  year={2022}
}

@inproceedings{MixMAE,
  title={MixMAE: Mixed and masked autoencoder for efficient pretraining of hierarchical vision transformers},
  author={Liu, Jihao and Huang, Xin and Zheng, Jinliang and Liu, Yu and Li, Hongsheng},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={6252--6261},
  year={2023}
}

@inproceedings{ContrastLandmark,
  title={On equivariant and invariant learning of object landmark representations},
  author={Cheng, Zezhou and Su, Jong-Chyi and Maji, Subhransu},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision},
  pages={9897--9906},
  year={2021}
}

@inproceedings{LEAD,
  title={Lead: Self-supervised landmark estimation by aligning distributions of feature similarity},
  author={Karmali, Tejan and Atrishi, Abhinav and Harsha, Sai Sree and Agrawal, Susmit and Jampani, Varun and Babu, R Venkatesh},
  booktitle={Proceedings of the IEEE/CVF Winter Conference on Applications of Computer Vision},
  pages={623--632},
  year={2022}
}

@inproceedings{Sparse,
  title={Unsupervised learning of object landmarks by factorized spatial embeddings},
  author={Thewlis, James and Bilen, Hakan and Vedaldi, Andrea},
  booktitle={Proceedings of the IEEE international conference on computer vision},
  pages={5916--5925},
  year={2017}
}

@article{Dense3D,
  title={Unsupervised learning of object frames by dense equivariant image labelling},
  author={Thewlis, James and Bilen, Hakan and Vedaldi, Andrea},
  journal={Advances in neural information processing systems},
  volume={30},
  year={2017}
}

@inproceedings{DVE,
  title={Unsupervised learning of landmarks by descriptor vector exchange},
  author={Thewlis, James and Albanie, Samuel and Bilen, Hakan and Vedaldi, Andrea},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision},
  pages={6361--6371},
  year={2019}
}


@article{ImGen,
  title={Unsupervised learning of object landmarks through conditional image generation},
  author={Jakab, Tomas and Gupta, Ankush and Bilen, Hakan and Vedaldi, Andrea},
  journal={Advances in neural information processing systems},
  volume={31},
  year={2018}
}

@inproceedings{lorenz2019unsupervised,
  title={Unsupervised part-based disentangling of object shape and appearance},
  author={Lorenz, Dominik and Bereska, Leonard and Milbich, Timo and Ommer, Bjorn},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={10955--10964},
  year={2019}
}

@inproceedings{DeformAE,
  title={Deforming autoencoders: Unsupervised disentangling of shape and appearance},
  author={Shu, Zhixin and Sahasrabudhe, Mihir and Guler, Riza Alp and Samaras, Dimitris and Paragios, Nikos and Kokkinos, Iasonas},
  booktitle={Proceedings of the European conference on computer vision (ECCV)},
  pages={650--665},
  year={2018}
}

@article{xu2020unsupervised,
  title={Unsupervised landmark learning from unpaired data},
  author={Xu, Yinghao and Yang, Ceyuan and Liu, Ziwei and Dai, Bo and Zhou, Bolei},
  journal={arXiv preprint arXiv:2007.01053},
  year={2020}
}

@inproceedings{StructuralRepr,
  title={Unsupervised discovery of object landmarks as structural representations},
  author={Zhang, Yuting and Guo, Yijie and Jin, Yixin and Luo, Yijun and He, Zhiyuan and Lee, Honglak},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={2694--2703},
  year={2018}
}

@article{bespalov2022brule,
  title={BRUL{\'E}: Barycenter-regularized unsupervised landmark extraction},
  author={Bespalov, Iaroslav and Buzun, Nazar and Dylov, Dmitry V},
  journal={Pattern Recognition},
  volume={131},
  pages={108816},
  year={2022},
  publisher={Elsevier}
}

@article{mallis2020unsupervised,
  title={Unsupervised learning of object landmarks via self-training correspondence},
  author={Mallis, Dimitrios and Sanchez, Enrique and Bell, Matthew and Tzimiropoulos, Georgios},
  journal={Advances in Neural Information Processing Systems},
  volume={33},
  pages={4709--4720},
  year={2020}
}

ContraL
Barycenter-regularized unsupervised landmark extraction
28 ImGen Unsupervised learning of object landmarks through conditional image generation ok
34 Unsupervised part-based disentangling of object shape and appearance extends ImGen
45 Object landmark discovery through unsupervised adaptation (domain adaption, not strictly unsupervised)
47 DeformingAE Deforming autoencoders: Unsupervised disentangling of shape and appearance
61 Unsupervised landmark learning from unpaired data
65 StructuralRepr Unsupervised discovery of object landmarks as structural representations.

LEAD
29 Unsupervised learning of object landmarks via self-training correspondence.

@inproceedings{CelebA,
  title={Deep learning face attributes in the wild},
  author={Liu, Ziwei and Luo, Ping and Wang, Xiaogang and Tang, Xiaoou},
  booktitle={Proceedings of the IEEE international conference on computer vision},
  pages={3730--3738},
  year={2015}
}

@article{MAFL,
  title={Learning deep representation for face alignment with auxiliary attributes},
  author={Zhang, Zhanpeng and Luo, Ping and Loy, Chen Change and Tang, Xiaoou},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  volume={38},
  number={5},
  pages={918--930},
  year={2015},
  publisher={IEEE}
}

@inproceedings{AFLW,
  title={Annotated facial landmarks in the wild: A large-scale, real-world database for facial landmark localization},
  author={Koestinger, Martin and Wohlhart, Paul and Roth, Peter M and Bischof, Horst},
  booktitle={2011 IEEE international conference on computer vision workshops (ICCV workshops)},
  pages={2144--2151},
  year={2011},
  organization={IEEE}
}

@inproceedings{300W,
  title={300 faces in-the-wild challenge: The first facial landmark localization challenge},
  author={Sagonas, Christos and Tzimiropoulos, Georgios and Zafeiriou, Stefanos and Pantic, Maja},
  booktitle={Proceedings of the IEEE international conference on computer vision workshops},
  pages={397--403},
  year={2013}
}

@inproceedings{MTFL,
  title={Facial landmark detection by deep multi-task learning},
  author={Zhang, Zhanpeng and Luo, Ping and Loy, Chen Change and Tang, Xiaoou},
  booktitle={Computer Vision--ECCV 2014: 13th European Conference, Zurich, Switzerland, September 6-12, 2014, Proceedings, Part VI 13},
  pages={94--108},
  year={2014},
  organization={Springer}
}

@inproceedings{long2023beyond,
  title={Beyond Attentive Tokens: Incorporating Token Importance and Diversity for Efficient Vision Transformers},
  author={Long, Sifan and Zhao, Zhen and Pi, Jimin and Wang, Shengsheng and Wang, Jingdong},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={10334--10343},
  year={2023}
}

@inproceedings{xie2023maester,
  title={MAESTER: Masked Autoencoder Guided Segmentation at Pixel Resolution for Accurate, Self-Supervised Subcellular Structure Recognition},
  author={Xie, Ronald and Pang, Kuan and Bader, Gary D and Wang, Bo},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={3292--3301},
  year={2023}
}

@InProceedings{DCL,
author="Yeh, Chun-Hsiao
and Hong, Cheng-Yao
and Hsu, Yen-Chi
and Liu, Tyng-Luh
and Chen, Yubei
and LeCun, Yann",
editor="Avidan, Shai
and Brostow, Gabriel
and Ciss{\'e}, Moustapha
and Farinella, Giovanni Maria
and Hassner, Tal",
title="Decoupled Contrastive Learning",
booktitle="Computer Vision -- ECCV 2022",
year="2022",
publisher="Springer Nature Switzerland",
address="Cham",
pages="668--684",
isbn="978-3-031-19809-0"
}

@InProceedings{3dFaceReconstruction_1,
author="Wood, Erroll
and Baltru{\v{s}}aitis, Tadas
and Hewitt, Charlie
and Johnson, Matthew
and Shen, Jingjing
and Milosavljevi{\'{c}}, Nikola
and Wilde, Daniel
and Garbin, Stephan
and Sharp, Toby
and Stojiljkovi{\'{c}}, Ivan
and Cashman, Tom
and Valentin, Julien",
editor="Avidan, Shai
and Brostow, Gabriel
and Ciss{\'e}, Moustapha
and Farinella, Giovanni Maria
and Hassner, Tal",
title="3D Face Reconstruction with Dense Landmarks",
booktitle="Computer Vision -- ECCV 2022",
year="2022",
publisher="Springer Nature Switzerland",
address="Cham",
pages="160--177",
}

@article{3dFaceReconstruction_2,
title = {3D face reconstruction and dense alignment with a new generated dataset},
journal = {Displays},
volume = {70},
pages = {102094},
year = {2021},
issn = {0141-9382},
doi = {https://doi.org/10.1016/j.displa.2021.102094},
url = {https://www.sciencedirect.com/science/article/pii/S0141938221001001},
author = {Mingcheng Cai and Shuo Zhang and Guoqiang Xiao and Shoucheng Fan},
abstract = {Face alignment and reconstruction are classical problems in the computer vision field, one of the greatest difficulties of which is the limited number of facial images with landmark points. The 300 W-LP dataset is the most commonly used for the existing methods of single-view 3D Morphable Model (3DMM)-based reconstruction; however, the model performance is limited by the small variety of facial images in this dataset. In this work, a 3D facial image dataset with landmark points generated by the rotate-and-render method is proposed. The key innovation of the proposed method is that the back-and-forth rotation of faces in 3D space and then re-rendering them to the 2D plane can provide strong self-supervision. The recent advances in 3D face modeling and high-resolution generative adversarial networks (GANs) are leveraged to constitute the blocks. To obtain more precise facial landmark points, the 3D dense face alignment (3DDFA) model is used to label the generated images and filter the landmark points. Finally, the 3DDFA model is retrained using the proposed dataset, and an improved result is achieved.}
}

@INPROCEEDINGS{FaceRecog_1,
  author={Juhong, Aniwat and Pintavirooj, C.},
  booktitle={2017 10th Biomedical Engineering International Conference (BMEiCON)}, 
  title={Face recognition based on facial landmark detection}, 
  year={2017},
  volume={},
  number={},
  pages={1-4},
  doi={10.1109/BMEiCON.2017.8229173}}

@INPROCEEDINGS{FaceRecog_2,
  author={Sarsenov, Adil and Latuta, Konstantin},
  booktitle={2017 IEEE 11th International Conference on Application of Information and Communication Technologies (AICT)}, 
  title={Face Recognition Based on Facial Landmarks}, 
  year={2017},
  volume={},
  number={},
  pages={1-5},
  doi={10.1109/ICAICT.2017.8687015}}


@INPROCEEDINGS{FER_1,
  author={Munasinghe, M. I. N. P.},
  booktitle={2018 IEEE/ACIS 17th International Conference on Computer and Information Science (ICIS)}, 
  title={Facial Expression Recognition Using Facial Landmarks and Random Forest Classifier}, 
  year={2018},
  volume={},
  number={},
  pages={423-427},
  doi={10.1109/ICIS.2018.8466510}}


@Article{FER_2,
AUTHOR = {Ngoc, Quang Tran and Lee, Seunghyun and Song, Byung Cheol},
TITLE = {Facial Landmark-Based Emotion Recognition via Directed Graph Neural Network},
JOURNAL = {Electronics},
VOLUME = {9},
YEAR = {2020},
NUMBER = {5},
ARTICLE-NUMBER = {764},
URL = {https://www.mdpi.com/2079-9292/9/5/764},
ISSN = {2079-9292},
ABSTRACT = {Facial emotion recognition (FER) has been an active research topic in the past several years. One of difficulties in FER is the effective capture of geometrical and temporary information from landmarks. In this paper, we propose a graph convolution neural network that utilizes landmark features for FER, which we called a directed graph neural network (DGNN). Nodes in the graph structure were defined by landmarks, and edges in the directed graph were built by the Delaunay method. By using graph neural networks, we could capture emotional information through faces&rsquo; inherent properties, like geometrical and temporary information. Also, in order to prevent the vanishing gradient problem, we further utilized a stable form of a temporal block in the graph framework. Our experimental results proved the effectiveness of the proposed method for datasets such as CK+ (96.02%), MMI (69.4%), and AFEW (32.64%). Also, a fusion network using image information as well as landmarks, is presented and investigated for the CK+ (98.47% performance) and AFEW (50.65% performance) datasets.},
DOI = {10.3390/electronics9050764}
}

@article{FBP_1,
title = {Deep learning based face beauty prediction via dynamic robust losses and ensemble regression},
journal = {Knowledge-Based Systems},
volume = {242},
pages = {108246},
year = {2022},
issn = {0950-7051},
doi = {https://doi.org/10.1016/j.knosys.2022.108246},
url = {https://www.sciencedirect.com/science/article/pii/S0950705122000740},
author = {F. Bougourzi and F. Dornaika and A. Taleb-Ahmed},
keywords = {Facial beauty prediction, Convolutional neural network, Deep learning, Ensemble regression, Robust loss functions},
abstract = {In the last decade, several studies have shown that facial attractiveness can be learned by machines. In this paper, we address Facial Beauty Prediction from static images. The paper contains three main contributions. First, we propose a two-branch architecture (REX-INCEP) based on merging the architecture of two already trained networks to deal with the complicated high-level features associated with the FBP problem. Second, we introduce the use of a dynamic law to control the behaviour of the following robust loss functions during training: ParamSmoothL1, Huber and Tukey. Third, we propose an ensemble regression based on Convolutional Neural Networks (CNNs). In this ensemble, we use both the basic networks and our proposed network (REX-INCEP). The proposed individual CNN regressors are trained with different loss functions, namely MSE, dynamic ParamSmoothL1, dynamic Huber and dynamic Tukey. Our approach is evaluated on the SCUT-FBP5500 database using the two evaluation scenarios provided by the database creators: 60%–40% split and five-fold cross-validation. In both evaluation scenarios, our approach outperforms the state of the art on several metrics. These comparisons highlight the effectiveness of the proposed solutions for FBP. They also show that the proposed dynamic robust losses lead to more flexible and accurate estimators.}
}

@Article{FBP_2,
author={J. Iyer, Tharun
and K., Rahul
and Nersisson, Ruban
and Zhuang, Zhemin
and Joseph Raj, Alex Noel
and Refayee, Imthiaz},
title={Machine Learning-Based Facial Beauty Prediction and Analysis of Frontal Facial Images Using Facial Landmarks and Traditional Image Descriptors},
journal={Computational Intelligence and Neuroscience},
year={2021},
month={Aug},
day={26},
publisher={Hindawi},
volume={2021},
pages={4423407},
abstract={The beauty industry has seen rapid growth in multiple countries and due to its applications in entertainment, the analysis and assessment of facial attractiveness have received attention from scientists, physicians, and artists because of digital media, plastic surgery, and cosmetics. An analysis of techniques is used in the assessment of facial beauty that considers facial ratios and facial qualities as elements to predict facial beauty. Here, the facial landmarks are extracted to calculate facial ratios according to Golden Ratios and Symmetry Ratios, and an ablation study is performed to find the best performing feature set from extracted ratios. Subsequently, Gray Level Covariance Matrix (GLCM), Hu{\&}{\#}x2019;s Moments, and Color Histograms in the HSV space are extracted as texture, shape, and color features, respectively. Another a blation study is performed to find out which feature performs the best when concatenated with the facial landmarks. Experimental results show that the concatenation of primary facial characteristics with facial landmarks improved the prediction score of facial beauty. Four models are trained, K-Nearest Neighbors (KNN), Linear Regression (LR), Random Forest (RF), and Artificial Neural Network (ANN) on a dataset of 5500 frontal facial images, and amongst them, KNN performs the best for the concatenated features achieving a Pearson{\&}{\#}x2019;s Correlation Coefficient of 0.7836 and a Mean Squared Error of 0.0963. Our analysis also provides us with insights into how different machine learning models can understand the concept of facial beauty.},
issn={1687-5265},
doi={10.1155/2021/4423407},
url={https://doi.org/10.1155/2021/4423407}
}

@ARTICLE{Makeup_Tryon_1,
  title     = "Designing an {AI-based} virtual try-on web application",
  author    = "Marelli, Davide and Bianco, Simone and Ciocca, Gianluigi",
  abstract  = "In the last few years, Augmented Reality, Virtual Reality, and
               Artificial Intelligence (AI) have been increasingly employed in
               different application domains. Among them, the retail market
               presents the opportunity to allow people to check the appearance
               of accessories, makeup, hairstyle, hair color, and clothes on
               themselves, exploiting virtual try-on applications. In this
               paper, we propose an eyewear virtual try-on experience based on
               a framework that leverages advanced deep learning-based computer
               vision techniques. The virtual try-on is performed on a 3D face
               reconstructed from a single input image. In designing our
               system, we started by studying the underlying architecture,
               components, and their interactions. Then, we assessed and
               compared existing face reconstruction approaches. To this end,
               we performed an extensive analysis and experiments for
               evaluating their design, complexity, geometry reconstruction
               errors, and reconstructed texture quality. The experiments
               allowed us to select the most suitable approach for our proposed
               try-on framework. Our system considers actual glasses and face
               sizes to provide a realistic fit estimation using a markerless
               approach. The user interacts with the system by using a web
               application optimized for desktop and mobile devices. Finally,
               we performed a usability study that showed an above-average
               score of our eyewear virtual try-on application.",
  journal   = "Sensors (Basel)",
  publisher = "MDPI AG",
  volume    =  22,
  number    =  10,
  pages     = "3832",
  month     =  may,
  year      =  2022,
  keywords  = "3D face reconstruction; artificial intelligence; deep learning;
               virtual try-on",
  copyright = "https://creativecommons.org/licenses/by/4.0/",
  language  = "en"
}

@InProceedings{Makeup_Tryon_2,
    author    = {Kips, Robin and Jiang, Ruowei and Ba, Sileye and Phung, Edmund and Aarabi, Parham and Gori, Pietro and Perrot, Matthieu and Bloch, Isabelle},
    title     = {Deep Graphics Encoder for Real-Time Video Makeup Synthesis From Example},
    booktitle = {Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition (CVPR) Workshops},
    month     = {June},
    year      = {2021},
    pages     = {3889-3893}
}

@InProceedings{Makeup_Tryon_3,
    author    = {TianXing Li and Zhi Yu and Edmund Phung and Brendan Duke and Irina Kezele and Parham Aarabi},
    title     = {Lightweight Real-time Makeup Try-on in Mobile Browsers with Tiny CNN Models for Facial Tracking},
    booktitle = {CVPR Workshop on CV for AR/VR},
    month     = {June},
    year      = {2019},
}

@inproceedings{Luvli,
  title={LUVLi Face Alignment: Estimating Landmarks' Location, Uncertainty, and Visibility Likelihood},
  author={Kumar, Abhinav and Marks, Tim K. and Mou, Wenxuan and Wang, Ye and Jones, Michael and Cherian, Anoop and Koike-Akino, Toshiaki and Liu, Xiaoming and Feng, Chen},
  booktitle={IEEE/CVF Conference on Computer Vision and Pattern Recognition (CVPR)},
  year={2020}
}

@inproceedings{adnet,
  title={Adnet: Leveraging error-bias towards normal direction in face alignment},
  author={Huang, Yangyu and Yang, Hao and Li, Chong and Kim, Jongyoo and Wei, Fangyun},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision},
  pages={3080--3090},
  year={2021}
}

@inproceedings{starloss,
    author    = {Zhou, Zhenglin and Li, Huaxia and Liu, Hong and Wang, Nanyang and Yu, Gang and Ji, Rongrong},
    title     = {STAR Loss: Reducing Semantic Ambiguity in Facial Landmark Detection},
    booktitle = {Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition (CVPR)},
    month     = {June},
    year      = {2023},
    pages     = {15475-15484}
}

@inproceedings{NEURIPS2022_aa56c745,
 author = {Balestriero, Randall and LeCun, Yann},
 booktitle = {Advances in Neural Information Processing Systems},
 editor = {S. Koyejo and S. Mohamed and A. Agarwal and D. Belgrave and K. Cho and A. Oh},
 pages = {26671--26685},
 publisher = {Curran Associates, Inc.},
 title = {Contrastive and Non-Contrastive Self-Supervised Learning Recover Global and Local Spectral Embedding Methods},
 url = {https://proceedings.neurips.cc/paper_files/paper/2022/file/aa56c74513a5e35768a11f4e82dd7ffb-Paper-Conference.pdf},
 volume = {35},
 year = {2022}
}

@article{SilhouetteCoefficient,
title = {Silhouettes: A graphical aid to the interpretation and validation of cluster analysis},
journal = {Journal of Computational and Applied Mathematics},
volume = {20},
pages = {53-65},
year = {1987},
issn = {0377-0427},
doi = {https://doi.org/10.1016/0377-0427(87)90125-7},
url = {https://www.sciencedirect.com/science/article/pii/0377042787901257},
author = {Peter J. Rousseeuw},
keywords = {Graphical display, cluster analysis, clustering validity, classification},
abstract = {A new graphical display is proposed for partitioning techniques. Each cluster is represented by a so-called silhouette, which is based on the comparison of its tightness and separation. This silhouette shows which objects lie well within their cluster, and which ones are merely somewhere in between clusters. The entire clustering is displayed by combining the silhouettes into a single plot, allowing an appreciation of the relative quality of the clusters and an overview of the data configuration. The average silhouette width provides an evaluation of clustering validity, and might be used to select an ‘appropriate’ number of clusters.}
}


